Extreme broad He\2 emission at high and low redshifts: the dominant role of VMS in NGC 3125-A1 and CDFS131717

Super star cluster (SSC) A1 (3.1E5 Msun) in NGC 3125 has one of the strongest (EW = 4.6 +/- 0.5 Ang) broad (FWHM = 1131 +\- 40 km/s) He II 1640 emission lines in the nearby Universe and constitutes an important template for interpreting observations of extreme He II emitters out to redshifts of z = 2-3. We use Cosmic Origins Spectrograph (COS) observations of A1 to show that there is no significant contamination of the He II line with nebular emission and that the line is redshifted by 121 +/-17 km/s relative to ISM lines. We compare the COS G130M + G160M observations of A1 to recent binary BPASS and single-star Charlot & Bruzual (C&B) simple stellar population (SSP) models with Very Massive Stars (VMS) of up to 300 Msun. We suggest why BPASS models fail to reproduce A1's He II emission. On the other hand, a C&B model with Z = 0.008, age = 2.2 Myr, and VMS approaching the Eddington limit provides an excellent fit to the He II emission and fits reasonably well C III 1175, N V 1238,1241, and C IV 1548, 1551. We present O V 1371 line-profile predictions showing that this line constitutes an important tracer of youth and VMS in galaxies. Finally, we discuss the presence of VMS in CDFS131717, a highly star-forming low-metallicity galaxy located at z = 3.071, which has a tentative detection of O V absorption and strong broad He II emission. These features are rare and hint to the presence of short-lived VMS in the galaxy. Our results show the effect of the latest developments of stellar wind theory and the importance of accounting for VMS in models.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
